Pushing the Limits of Unconstrained Face Detection: a Challenge Dataset and Baseline Results

Face detection has witnessed immense progress in the last few years, with new milestones being surpassed every year. While many challenges such as large variations in scale, pose, appearance are successfully addressed, there still exist several issues which are not specifically captured by existing methods or datasets. In this work, we identify the next set of challenges that requires attention from the research community and collect a new dataset of face images that involve these issues such as weather-based degradations, motion blur, focus blur and several others. We demonstrate that there is a considerable gap in the performance of state-of-the-art detectors and real-world requirements. Hence, in an attempt to fuel further research in unconstrained face detection, we present a new annotated Unconstrained Face Detection Dataset (UFDD) with several challenges and benchmark recent methods. Additionally, we provide an in-depth analysis of the results and failure cases of these methods. The dataset as well as baseline results will be made publicly available in due time. The UFDD dataset as well as baseline results are available at: www.ufdd.info/

==> README.txt <==

To make a sample BTAS 2018 paper, copy the contents of this directory
somewhere, and type

 latex submission_btas2018_template

or 

 pdflatex submission_btas2018_template

To build your submission, copy submission_btas2018_template.tex to a new file with 
a more appropriate name, e.g. btas2018_my_paper.tex, and proceed. 



